Characterizing The Influence of Continuous Integration. Empirical Results from 250+ Open Source and Proprietary Projects

Continuous integration (CI) tools integrate code changes by automatically compiling, building, and executing test cases upon submission of code changes. Use of CI tools is getting increasingly popular, yet how proprietary projects reap the benefits of CI remains unknown. To investigate the influence of CI on software development, we analyze 150 open source software (OSS) projects, and 123 proprietary projects. For OSS projects, we observe the expected benefits after CI adoption, e.g., improvements in bug and issue resolution. However, for the proprietary projects, we cannot make similar observations. Our findings indicate that only adoption of CI might not be enough to the improve software development process. CI can be effective for software development if practitioners use CI's feedback mechanism efficiently, by applying the practice of making frequent commits. For our set of proprietary projects we observe practitioners commit less frequently, and hence not use CI effectively for obtaining feedback on the submitted code changes. Based on our findings we recommend industry practitioners to adopt the best practices of CI to reap the benefits of CI tools for example, making frequent commits.

==> msr-crap.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% Introduction %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%\item{\textbf{\textit{RQ2: How does adoption of continuous integration influence bug resolution?}}} Unlike proprietary projects, significantly more bugs are resolved after adoption of CI within OSS projects.


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% Methodology %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% RQ1 %%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%\subsection{RQ1: How does adoption of continuous integration influence issue resolution?}
%\label{meth:rq1}

%We investigate if CI influences issue resolution in RQ1. Resolution of issues is important to practitioners, as resolution of issues leads to new feature development, and increased productivity~\cite{vasilescu2015quality}. Issues in GitHub correspond to features, tasks that need be completed, or enhancements of existing features. RQ1 focuses on if CI has an influence on how many issues are closed. Closed issues correspond to issues that are resolved by programmers, and indicates the team's productivity. We answer RQ1, by computing the normalized proportion of issues that are closed.

%For example, the number of months before and after adoption of CI is respectively, five and six then, we use Equation~\ref{equ:nci} with $M=5$ to calculate the project's $NCI$ before adoption of CI, and with $M=6$, to calculate the project's $NCI$ after adoption of CI. We compute $NCI$, for all projects, before and after adoption of CI. We apply statistical tests to determine if CI has an influence on issue resolution. We describe the statistical tests in Section~\ref{meth:stat}.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% RQ2 %%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%\subsection{RQ2: How does adoption of continuous integration influence bug resolution?}
%\label{meth:rq2}
%Bugs in software is always a concern for practitioners, as bugs in deployed software can lead to serious economic toll. If CI influences resolution of bugs then practitioners might consider in CI tool adoption and continuing usage. We quantify the influence of CI on bug resolution in RQ2. In Gihtub, issues can be tagged as `bug', which indicates the issue is related to fixing a bug. However, issues may not be marked as a `bug', yet related to bug resolution. We account for this limitation by adopting a keyword-based strategy similar to prior work~\cite{bug:natural}~\cite{emse16:zhang:dpm}. We selected the following keywords: `bug', `fix', `issue', `error', `correct', `proper', `deprecat', `broke', `optimize', `patch', `solve', `slow', `obsolete', `vulnerab', `debug', `perf', `memory', `minor', `better', `complex', `break', `investigat', `compile', `defect', `inconsist', `crash', `problem', and `resol'. We consider an issue to be marked as a `bug', if any of the above-mentioned keywords appear at least once as a stemmed token in the issue comments, issue title, or issue description. Next, we compute bugs that are closed and normalized by time.

%We apply statistical tests, described in Section~\ref{meth:stat}, to determine if CI has an influence on bug resolution.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% RQ3 %%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%\subsection{RQ3: How does adoption of continuous integration influence collaboration amongst team members?}
%\label{meth:rq3}
%Practitioners perceive CI to increase visibility and transparency in the software development process~\cite{Duvall:ci2007}. Furthermore, as CI is one of the primary XP practices, teams that have adopted XP practices such as CI, are expected to be highly collaborative~\cite{Sharp:2008:XP:colla}. If CI is properly adopted and executed, visibility and transparency within the software team will increase, and we expect to observe programmers to collaborate more with each other. For RQ3, we measure collaboration by using file modification history.     

%In prior work, researchers have mined software artifacts to investigate the nature of collaboration amongst programmers working on the same software project. They used emails~\cite{Bird:SNA2006}, bug reports~\cite{Zanetti:ICSE2013}, file change history~\cite{Meneely:FSE2008}~\cite{Bhattacharya:ICSE2012:GAP}, to construct collaboration graphs, and observed that social structures exist between programmers. We take inspiration from these prior research, and mine software artifacts to characterize collaboration before and after adoption of CI. Similar to Meenely et al.~\cite{Meneely:FSE2008} and Bhattacharya et al.~\cite{Bhattacharya:ICSE2012:GAP}, we use the concept of file changes to construct a graph, In our approach, we construct collaborative graphs for each available month, where programmers are nodes, and an edge exist between two programmers, if one programmer modifies the same lines of a file, authored by another programmer. We use a hypothetical example, stated in Figure~\ref{fig:meth:graph}, to illustrate our approach. 


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% RQ4 %%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%\subsection{RQ4: Does adoption of continuous integration influence commit patterns?}
%\label{meth:rq4}

%RQ4 focuses on investigating the differences in commit patterns before and after adoption of CI. Investigation of commit patterns can give us two insights: (i) understand the nature of programmer commit practices, and (ii) explain the influence of CI on issue and bug resolution. Practitioners perceive that frequency and size of commits is related to code quality and productivity, and by investigating the nature of commit patterns we can identify clues that explain the influence of CI on issue and bug resolution. We mine two features from commits, and normalize the identified features with respect to programmer count and time. These two features are commit count and commit size. We describe our process of mining these two features as following. To answer RQ4 we do not consider commits used to merge branches.  

%Similar to prior research questions, we compute $NCC$, and $NCS$, for all projects and for each month before and after adoption of CI. We apply statistical tests, described in Section~\ref{meth:stat}, to determine if CI influences commit patterns.



